Development of Fast Front-End Electronics for the Muon Trigger Detector in the PSI muEDM Experiment

This paper outlines the design and development of a fast front-end electronic readout board for the muon trigger detector in the muEDM experiment at the Paul Scherrer Institute. The trigger detector, which consists of a gate and aperture detector, is strategically located at the end of the superconducting injection channel to generate trigger signals for a magnetic kicker, which activates upon the injection of muons into the central region of the storage solenoid. Within the magnetic field of the solenoid, the system configuration is optimized to meet stringent performance specifications, including minimal signal propagation delays, high detection efficiency, non-magnetic properties, and consistent operational stability under varying experimental conditions. Additionally, the design incorporates robust methods for rejecting positron contamination in the muon beamline. The results presented include performance evaluations from both bench testing and actual beam tests, highlighting the effectiveness and reliability of the electronic design.

==> review.txt <==
Reviewers' Comments

Reviewer: 1

Comments and suggestions for the author
The electronics design meets the application requirements, however the script does not make it clear what is the main challenge or innovation for the electronics design compared to a basic pre-amp and discriminate circuit commonly used in detector readout, and what methods are used for addressing the design challenge. The paper needs to be re-organized for logic structural and sentence clarity.

1. Page 2, line 46: "thereby reducing the kicker power supply pulse rate from approximately 30 kHz to 1 kHz" Does this mean the aperture detector alone rejects ~97% events that the gate detector finds?

Yes, that is correct. The phase space of the beam is significantly larger than that of the solenoid, meaning that more than 97% of the particles passing through the gate detector are not storable (from g4beamline simulation). These particles are irrelevant to the experiment and, if left unaddressed, would increase the switching frequency of the pulsed magnetic field, thereby complicating its design. The aperture detector is specifically designed to reject these non-storable muons, preventing them from generating trigger signals. Consequently, although approximately 120 kHz of muons pass through the gate detector, only the storable muons, around 0.5 kHz, contribute to trigger signals. 

2. Page 2, Line 50: "Furthermore, the detector is optimized to minimize multiple scattering of the detected muons" What method is used to achieve the optimization? Please elaborate.

To minimize multiple scattering of 28 MeV/c muons in the detector, we conducted a series of Geant4 simulations to evaluate the scattering angle, energy deposition, and photon yield as a function of scintillator thickness. Based on these simulations, a scintillator thickness of 0.1 mm was identified as the optimal choice for the gate detector, offering a favorable compromise between reducing multiple scattering and maintaining sufficient light output. Furthermore, experimental measurements of muon scattering in the scintillator were performed in 2022, with the results reported in arXiv:2501.01546. This information is added in the manuscript.

3. Page 2, Line 50: "Furthermore..." This paragraph includes both achievements and requirements. Please separate, or explain how all requirements are achieved. And the following paragraph starts with "This requirement", not clear to reader which it refers to. Please re-structure.

Thank you for your valuable comment. We fully agree that mixing requirements and achievements in the same paragraph made the logic unclear. In the revised manuscript, we have separated the design requirements and the corresponding achieved results into two distinct paragraphs. This restructuring helps clarify the logical flow and ensures that each design criterion and its fulfillment are clearly presented. Specifically, we now first outline the key requirements of the system—timing constraints, magnetic field compatibility, and scintillator optimization—and then describe how each of these requirements has been addressed in our development and testing process.

Changes in the manuscript:
The paragraph starting with “Furthermore...” has been restructured to focus solely on the requirements, while the following paragraph discusses the completed work that meets these requirements. The sentence “This requirement...” has been replaced with a more specific reference for clarity.

4. Page 3, line 6: "two 0.1mm" sentence incomplete.

Done, changed to "two 0.1mm scintillator slices"

5. Page 3, line 4: No mentioning of gate detector. Also please indicate in Fig 2.

We appreciate your comment. We apologize for the confusion—the label "entrance" in Figure 2 has now been corrected to "gate" (as updated in the revised version). Thank you for pointing this out. 

6. page 3 line 26: "A critical aspect of the electronic chain is the internal delay of the HV switch" Since this delay cannot be addressed and the system still meets the requirement, it should not be called "critical". Rephrase like "While this delay cannot be removed, it can be compensated for by reducing latency in earlier parts of the electronic chain" for more clarity.

We appreciate the reviewer’s insightful comment. We agree that the internal delay of the HV switch, while present, does not compromise the system’s performance and should therefore not be described as “critical.” In response, we have revised the sentence to: "While the internal delay of the HV switch cannot be eliminated, its impact can be effectively mitigated by minimizing latency in the preceding stages of the electronic chain, thereby ensuring that the overall system continues to meet the timing requirements."

7. page 3 line 42: "compatibility with high-vacuum conditions" No explanation in the remaining script.

We thank the reviewer for pointing this out. While the current tests at PSI were not conducted under vacuum conditions due to other components still being under development, we would like to clarify that the first version of the gate detector, developed in 2022, was successfully tested and operated in a high-vacuum environment (arXiv:2501.01546)

8. page 3 line 8 right: Explanation not clear for coincidence efficiency and anti-coincidence efficiency. How can both the ratio of Zero output from the coincidence module and the ratio of non-Zero output exceeds 95% at the same time?

We appreciate the reviewer’s careful observation. The previous explanation may have been confusing due to a lack of clarity in the definition of coincidence and anti-coincidence efficiency.

To clarify:

Coincidence efficiency refers to the ratio of events where both the gate and aperture detectors are triggered within a defined time window, corresponding to a logical Zero output from the coincidence module.

Anti-coincidence efficiency refers to the ratio of events where only the gate detector is triggered (i.e., the aperture detector is not triggered), corresponding to a logical Non-Zero output from the coincidence module.

These two efficiencies are measured under different trigger conditions and using separate event samples, i.e., coincidence efficiency is evaluated from a muon sample with high likelihood of passing through both detectors, while anti-coincidence efficiency is evaluated from a sample designed to test rejection of undesired background or edge events.

We have revised the manuscript accordingly to clarify this distinction.

9. Page 3 line 13 right: Why is LVTTL  particularly important? To interface with other exsisting electonics?

Yes, because the input logic of both the kicker coil switch and the DAQ system is standardized to LVTTL, making the LVTTL output from the trigger detector particularly important for ensuring compatibility and seamless integration within the system. We have added this explanation on Page 3, line 13.

10. page 3 line 25 right: "The Gate Detector employs four SiPMs for CW/CCW readout, resulting in a total of four Gate electronics channels due to the shared electrical channels for CW/CCW readout." Not clear to read.

Thank you for your valuable feedback. To clarify the statement on page 3, line 25, we have revised the sentence as follows: “The Gate Detector utilizes eight SiPMs, with four dedicated to CW readout and four to CCW readout, where both directions share a single set of electronics channels, resulting in a total of four readout channels for the Gate electronics.”

11. page 4 line 59 right: 800mm-long tubes

Done

12. page 7, line 13: why not binding the hysteresis into the threshold?

Thank you for your suggestion. In our analysis, we deliberately excluded hysteresis from the threshold definition because we aimed to capture the most direct and observable outcome from the waveform as detected by the DAQ. By examining the DAQ data using a fixed threshold (ignoring hysteresis), we can clearly clarify situations where the waveform seems to satisfy the trigger condition visually, but no actual trigger is recorded. This method allows us to pinpoint and demonstrate the discrepancy caused by hysteresis in practice, which would remain hidden if hysteresis were integrated into the threshold from the beginning.

Reviewer: 2

Comments and suggestions for the author
This paper is a very clear description of the fast front-end electronics for the muon trigger detector in the PSI muEDM experiment. It includes many interesting technical details of the design and implementation and very much merits publication in TNS.
Some minor (MI) corrections and improvements are also needed.


GENERAL COMMENTS:

In order to make this article more self consistent, I would suggest to add a few sentences describing the characteristics of the chosen SiPM.  How was the choice of the device made? Are there  critical parameters for this implementation (i.e. absolute quantum efficiency, energy resolution, operating temperature, bias voltage ..)? Could you please specify the “operating voltage” of page 3 line 56? And continuing, the operating temperature (as for the measurements of Fig. 3) with respect to the beam test condition at the PSI πE1 beamline?
With the same motivation, I would suggest to insert a few details on the WaveDAQ system in order to correctly read the waveforms of  Figure 8 (i.e. sampling rate,   dynamic range ...).

We thank the reviewer for this valuable suggestion. In response, we have added further details at the beginning of Section III to explain the rationale behind the choice of the SiPM, including key performance parameters relevant to our application. Additionally, we have clarified the operating voltage 32.5V and specified the expected operating temperature 25^C for the trigger detector during the Phase I experiment, as included at the end of Section II. 

we have added further details regarding the WaveDAQ system at the third paragraph of Section V to clarify its capabilities, including the sampling rate, dynamic range, and other relevant parameters necessary for correctly reading the waveforms presented in Figure 8.

COMMENTS ON THE SECTIONS CONTENT:

Sec. V pag. 7 line 10-11, II col.: please clarify if you are not using run120, run121, run125, run127 for mu+ anti-coincidence efficiency calculation. It is not explicitly stated.

Thank you for raising this important point. We confirm that runs 120, 121, 125, and 127 were not used for the μ+ anti-coincidence efficiency calculation. This is because the separator was not activated during these runs, resulting in significant contamination from secondary particles (pions and electrons). We have now explicitly stated this exclusion criterion in the revised manuscript (Sec. V pag. 7 line 10-11) to ensure clarity.

COMMENTS ON FIGURES:

1) Figure 6: The single photo-electron response should be investigated lit bit more and the measurements shown in the figure deeply detailed. How was the setup done? Was there a trigger? Same WaveDAQ system as for the test beam? What about the integration window of waveform?
The SPE distribution seems very poor. Did you apply a  multi-gaussian fit to get the mean values and corresponding errors?

In the revised manuscript, we have added more detailed descriptions in the caption of Fig. 6. The measurement setup was consistent with that used in the subsequent beam tests, except for the data acquisition system. Specifically, we employed the DRS4 board, which is a simplified version of the WaveDAQ, WaveDAQ itself being developed as an upgraded extension of the DRS4. The waveform integration window was defined as the interval from \SI{30}{ns} before to \SI{120}{ns} after the signal peak.

As for the quality of the single photoelectron (SPE) spectrum, we agree that the distribution appears relatively poor. This is partly due to the fact that the Noval Device Laboratory (NDL) SiPMs, which we used in our trigger detector, exhibit lower gain compared to those from Hamamatsu, resulting in less pronounced SPE peaks. However, we applied a multi-Gaussian fit to the measured spectrum to extract the mean values and associated uncertainties for each photoelectron peak, and used these results in the linearity analysis.

2) Regarding to that, Sec. IV page 4 line (21-24) II col.: you write “the signal exhibits a strong linear response, with 4 mV corresponding to a single photoelectron. The stable operation of the SiPM readout circuit has been confirmed.”
Could you better quantify the “strong linear response”?  How did you calculate the amplitude corresponding to a single PE? What do you mean “stable operation…”? Please provide all these important key details.

We thank the reviewer for the valuable suggestion. In response, we have revised the text in Section IV, page 4, lines (21-24), to provide a more detailed explanation of the "strong linear response".

The amplitude corresponding to a single photoelectron (PE) was determined by analyzing the photoelectron spectrum with different threshold settings. For example, with a threshold set at 3 mV, we observed the single photoelectron (SPE) peak clearly. However, when the threshold was increased to 5 mV, the SPE peak disappeared. We also tested the response with higher PE peaks and found that the single PE amplitude could be reliably estimated to be approximately 4 mV based on the behavior of the spectrum across various threshold settings.

Regarding the term "stable operation," we clarified in the revised manuscript that this refers to the fact that the SiPM readout circuit consistently operated within its expected performance parameters, such as temperature and voltage stability, without significant drift over time. This was confirmed by monitoring the signal for extended periods, ensuring that both the amplitude and shape of the photoelectron peaks remained stable and reproducible under different conditions.

TEXT CORRECTIONS:

1) Be consistent between the different ways to call Gate and gate, Aperture and aperture

Thank you for pointing this out. We have carefully reviewed the manuscript and have now standardized the terminology for "Gate/gate" and "Aperture/aperture" throughout the paper for consistency.

2) Sec. II,  page 3, line 2, II col.: “slitter circuit” -> “splitter circuit” ;

Done

3) Sec. III,  page 3, line 29-30, II col.: delete “channel”;

Done

4)  Fig. 8 caption: please specify WDB;

Done

Reviewer: 3

Comments and suggestions for the author
Thank you for your efforts, here are minor comments.
1. p3, In Sec II, the rate capability should be mentioned as the trigger performance would likely to depend on an incoming particle rate assumed in the experiment.

Thank you for the comment. In Phase I, the incoming muon rate was approximately 4 MHz, with the expected stored muon rate of about 2 kHz. This information has now been included at the end of Section II, where the requirements for the electronics are discussed.

2. p4, In Sec V, the particle rate in each different setup should be mentioned.

Thank you for the suggestion. The rate emitted from the SC is approximately 270 Hz. We have added this information in Section V to clarify the particle rates for setup.

3. p8, "Stable operation in the 3-T solenoidal magnetic field, confirming the robustness of the design for future experimental phases."
It would be nice to clarify how this was confirmed as the beam test was conducted under 0.75 T magnetic field.

Apologies, this was a typo. The upcoming experiments are designed for operation in a 3T magnetic field. However, during the 2024 beam tests, delays in cryostat production limited the achievable field strength to 780 mT. Successful stable operation at 780 mT has validated the system’s readiness for future 3T conditions. Further upgrades and beam tests will be conducted to meet the experiment’s most demanding specifications. We have revised this description


Senior Editor's Comments
1. On the cosmetic side (see attached template):
- in Figure 8, please remove the frame from around the legend;

We removed the frame from around the legend

2.  please use Small Caps font for the Table Caption;

Table I has been modified to use Small Caps. The table caption text is also set in Small Caps using \textsc{} to ensure consistency.

3.  please fix the Reference style

The reference style has been updated to align with the format recommended by the IEEE template.
